Efficient Mixed-Precision Matrix Factorization of the Inverse Overlap Matrix in Electronic Structure Calculations with AI-Hardware and GPUs

In recent years, a new kind of accelerated hardware has gained popularity in the Artificial Intelligence (AI) and Machine Learning (ML) communities which enables extremely high-performance tensor contractions in reduced precision for deep neural network calculations. In this article, we exploit Nvidia Tensor cores, a prototypical example of such AI/ML hardware, to develop a mixed precision approach for computing a dense matrix factorization of the inverse overlap matrix in electronic structure theory, $S^{-1}$. This factorization of $S^{-1}$, written as $ZZ^T=S^{-1}$, is used to transform the general matrix eigenvalue problem into a standard matrix eigenvalue problem. Here we present a mixed precision iterative refinement algorithm where $Z$ is given recursively using matrix-matrix multiplications and can be computed with high performance on Tensor cores. To understand the performance and accuracy of Tensor cores, comparisons are made to GPU-only implementations in single and double precision. Additionally, we propose a non-parametric stopping criteria which is robust in the face of lower precision floating point operations. The algorithm is particularly useful when we have a good initial guess to $Z$, for example, from previous time steps in quantum-mechanical molecular dynamics simulations or from a previous iteration in a geometry optimization.

==> Norm1024.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.005
0	 0.2207321375608444	3.2246448993682861	 0.0000000000000000	 0.0000000000000000
1	 0.0062238005921245	0.0510232970118523	 0.5787073024957079	 0.0015216782326087
2	 0.0006102487095632	0.0149447061121464	 2531.2780953280175709	 112.5075905759417054
3	 0.0006109277601354	0.0151801314204931	 2688247.4990450739860535	 4547.9260490038814169
4	 0.0006107789813541	0.0139916138723493	 2678640.9536624201573431	 3999.8270863873435701
5	 0.0006102550541982	0.0129833221435547	 2678299.4676310382783413	 4740.0442813207118888
6	 0.0006109463865869	0.0145837944000959	 2688245.6121288104914129	 6663.6631325625021418
7	 0.0006106829387136	0.0129188802093267	 2677974.7955524045974016	 4164.9833730613763692
8	 0.0006105251377448	0.0122978109866381	 2680749.2292535970918834	 5703.6543672578682163
9	 0.0006107771187089	0.0132681140676141	 2683935.7060947925783694	 7133.8792678336394602
10	 0.0006106434157118	0.0124095575883985	 2680028.4354812535457313	 5312.8641257662384305
11	 0.0006102833431214	0.0122101334854960	 2680207.8857027958147228	 6389.2740362874992570
12	 0.0006107466178946	0.0128989797085524	 2686992.9119713599793613	 7085.8853977059270619
13	 0.0006105528445914	0.0122642386704683	 2680032.4155610990710557	 5714.4510236930855172
14	 0.0006101599428803	0.0120583232492208	 2680858.6478834152221680	 6536.7991511179961890
15	 0.0006107338704169	0.0127932243049145	 2688567.3969478011131287	 7296.5783263985276790
16	 0.0006106644286774	0.0121423471719027	 2680690.0661105369217694	 5799.1267690289687380
17	 0.0006101814797148	0.0118746217340231	 2679483.9055575462989509	 6633.0282370056575019
18	 0.0006107598892413	0.0126852756366134	 2688397.2494200295768678	 7576.0102953317264110
19	 0.0006104618660174	0.0121237374842167	 2679458.3881613276898861	 5939.3210109557840042
20	 0.0006105087231845	0.0118930488824844	 2683590.5512624098919332	 6673.9604994596575125
21	 0.0006105930078775	0.0123773822560906	 2683343.0955520388670266	 7357.8205552216750220

==> Norm16384-FP32.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.005
0	 1.0757750272750854	 53.6845207214355469	 0.0118281412733379	 0.0000000000000000
1	 0.6668236255645752	 15.6088953018188477	 0.5356074424442472	 0.0001008846117328
2	 0.1575120538473129	 1.6694997549057007	 0.5312278791469064	 0.0004390053945875
3	 0.0022991541773081	 0.0114915892481804	 0.5883377455240087	 0.0024695681499593
4	 0.0000029189193356	 0.0001085529875127	 240.1694743575694417	 71.5321860338424784
5	 0.0000007294517559	 0.0000409612948715	 29331231240.5662422180175781	 32021991.3817759603261948
6	 0.0000007224294905	 0.0000379276061722	 1861254428179.8049316406250000	 551866969.5430836677551270
7	 0.0000006366526009	 0.0000377241558454	 1688558531006.1999511718750000	 691437981.3080419301986694
8	 0.0000006540738582	 0.0000377183860110	 2534657243744.9575195312500000	 702577940.5929121971130371
9	 0.0000006383821756	 0.0000376979587600	 2281394431926.3671875000000000	 702519741.1870481967926025
10	 0.0000006347966632	 0.0000377113865397	 2440014335269.2338867187500000	 703913015.4874576330184937
11	 0.0000007072404173	 0.0000376963871531	 2764796468085.6943359375000000	 702881686.1161146163940430
12	 0.0000006848524094	 0.0000377388314519	 1935957293809.7736816406250000	 704513405.2324401140213013


==> Norm16384-FP64.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.005
0	 1.0757755760234535	 53.6845508362995645	 1.0688524721029600	 0.0000000000000000
1	 0.6668271331113823	 15.6089962886145948	 0.5356094401463367	 0.0001008850946608
2	 0.1575188692634173	 1.6696316005501792	 0.5312424817564241	 0.0004390315427990
3	 0.0023120883972373	 0.0115217244066049	 0.5915707298220434	 0.0024754577323339
4	 0.0000000077182180	 0.0000000191939538	 0.6244587214453688	 0.0125490831566782
5	 0.0000000000000517	 0.0000000000012554	 112402997293.1732482910156250	 177542020886.7551574707031250
6	 0.0000000000000019	 0.0000000000000896	 13729551072048179824295936.0000000000000000	 45296069963595319869440.0000000000000000
7	 0.0000000000000012	 0.0000000000000731	 183172903090557343203732750336.0000000000000000	 101526736344637310400200704.0000000000000000
8	 0.0000000000000012	 0.0000000000000719	 634606351906933217691042840576.0000000000000000	 183979779422113445363843072.0000000000000000
9	 0.0000000000000012	 0.0000000000000718	 666308471996815373233977032704.0000000000000000	 193515606510055766945169408.0000000000000000
10	 0.0000000000000013	 0.0000000000000718	 705482076647597617631562039296.0000000000000000	 193873735311002120273002496.0000000000000000
11	 0.0000000000000012	 0.0000000000000719	 511216316952701982751114395648.0000000000000000	 194119787332326212291788800.0000000000000000
12	 0.0000000000000013	 0.0000000000000720	 664678269297294868496022241280.0000000000000000	 193561821654305337740623872.0000000000000000


==> Norm16384-hhRefinementFP32.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.005
0	 1.0756930112838745	 53.6825637817382812	 0.0118235293639472	 0.0000000000000000
1	 0.6665958762168884	 15.6021699905395508	 0.5355469884761983	 0.0001008521727500
2	 0.1572585701942444	 1.6677730083465576	 0.5309167837179311	 0.0004391186925912
3	 0.0023360345512629	 0.0797881260514259	 0.6006704866039230	 0.0171999602260529
4	 0.0016421679174528	 0.0796075686812401	 128818.9566566203720868	 156.7254642139058660
#Running FP32 refinement steps
#4	 0.0018728994764388	 0.0706732794642448	 422923.4620310277095996	 140.0851707481066910 ignore this line
4	 0.0000077026807048	 0.0002269124233862	 1739.3589093140245	 0.44977487695337887
5	 0.0000008222744441	 0.0000422188568336	 1799248319.9503443241119385	 3613529.8581734057515860
6	 0.0000006895006663	 0.0000380464480259	 1240178824893.0993652343750000	 505585614.8732814788818359
7	 0.0000006365908121	 0.0000377173091692	 1942031614241.3623046875000000	 684854554.7474622726440430
8	 0.0000006583809409	 0.0000377142459911	 2552090975395.1308593750000000	 702883460.8692264556884766

==> Norm16384.txt <==
#Niter L2-norm Frob-norm L2-norm ratio Frob-norm-ratio ###pertbation mag=0.005
0	 1.0756860971450806	53.6821594238281250	 0.0000000000000000	 0.0000000000000000
1	 0.6665985584259033	15.6018018722534180	 0.5355594704197364	 0.0001008520721931
2	 0.1572570353746414	1.6656800508499146	 0.5309051933508632	 0.0004385986685538
3	 0.0023154555819929	0.0249406322836876	 0.5953963968259237	 0.0053967550438695
4	 0.0003681676462293	0.0494525693356991	 29657.6174060922276112	 3187.6195561278914283
5	 0.0006144964718260	0.0490688905119896	 12313528.8065819237381220	 405.7323689966563052
6	 0.0006122451159172	0.0430053509771824	 2638561.0563146597705781	 364.0020096518001651
7	 0.0003686506242957	0.0507175438106060	 1606345.5917562823742628	 637.6622743431462368
8	 0.0006139273173176	0.0502568595111370	 12253835.2509849071502686	 385.2305382561249871
9	 0.0006127778324299	0.0447783432900906	 2648208.4776216470636427	 352.7621507351400965
10	 0.0006112951086834	0.0494561754167080	 2656695.5148149719461799	 550.8285772940947709
11	 0.0006135236471891	0.0497750230133533	 2685830.1467252685688436	 411.4810933345570447
12	 0.0006125827203505	0.0459246188402176	 2652594.2423215224407613	 372.4012688138544149


==> Norm16384SingleHalfFlag.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.005
0	1.0756930112838745	53.6825637817382812	 0.0000000000000000	 0.0000000000000000
1	0.6666163802146912	15.6016912460327148	 0.5355634615068106	 0.0001008490781533
2	0.1572753936052322	1.6681725978851318	 0.5309245867673911	 0.0004392643376489
3	0.0024870305787772	0.0905833616852760	 0.6392912832292041	 0.0195130647171652
4	0.0025848937220871	0.0931702777743340	 168034.8321613442967646	 125.3522369171046194
5	0.0022879994940013	0.0790238231420517	 132473.1455695671029389	 97.7070420981693388
6	0.0022814236581326	0.0860800147056580	 190475.0817318168410566	 174.4328280360019221
7	0.0022900712210685	0.0785229876637459	 192855.1170766750874463	 123.1090040384688535
8	0.0022657914087176	0.0868032202124596	 188657.0149567423504777	 179.2855924522968962
9	0.0022802460007370	0.0758244842290878	 196029.7226687149377540	 115.9316332462398975
10	0.0022165316622704	0.0862879455089569	 186951.4471568609878886	 197.9346074555466828
11	0.0022334815002978	0.0777439773082733	 205097.5825273899245076	 121.0086369101624939
12	0.0021751187741756	0.0834960564970970	 195225.2097623705631122	 177.6911096439744711
13	0.0022448389790952	0.0783045440912247	 218140.4797496370447334	 134.5206856892106089
14	0.0021575724240392	0.0847583413124084	 190725.9551062042301055	 176.5312324123451333
15	0.0025927743408829	0.0760689079761505	 258147.8853521788551006	 124.9280134996187996
16	0.0021547190845013	0.0847205221652985	 123622.2085021755337948	 192.4717871028581442
17	0.0022070456761867	0.0781352669000626	 220617.1888859441678505	 128.4935205864466070
18	0.0021604730281979	0.0820699334144592	 200962.4353729186987039	 172.0452874097669564
19	0.0021904329769313	0.0784248635172844	 217211.8040116900810972	 141.8735802019119774
20	0.0021597100421786	0.0836426988244057	 205497.0256255364511162	 173.4070390505382591
21	0.0021411716006696	0.0760911628603935	 212551.9685387503413949	 130.0319601000704210

==> NormAg561-IntRefFP32-highPert.txt <==
#Niter L2-norm Frob-norm L2-norm-ratio Frob-norm-ratio ###pertbation mag=0.007
#0	 1.0197370052337646	 26.9866924285888672	 0.0000000000000000	 0.0000000000000000
#1	 0.5655016899108887	 5.4503951072692871	 0.5332972791961601	 0.0002773186057002
#2	 0.0971616730093956	 0.4122618138790131	 0.5372708311050139	 0.0025461802875899
#3	 0.0035543306730688	 0.0687203556299210	 3.8750104383422919	 0.9807675068038862
#4	 0.0046429065987468	 0.0794457644224167	 103399.0286066806438612	 244.8017697865788875
##Running FP32 refinement steps
##4	 0.0130636515095830	 0.1724894940853119	 130525.3135977399506373	 343.9936327472417474
#4	 0.0045823762193322	 0.0731087550520897	 2055.4029854453960979	 14.2456228828331142
#5	 0.0047416645102203	 0.0706532523036003	 49278.6265865646564635	 180.8106438073038476
#6	 0.0045362054370344	 0.0706386715173721	 42550.0668053107001469	 200.2839042894568706
#7	 0.0044972137548029	 0.0705910995602608	 48179.8436058569204761	 200.2729881765315838
#8	 0.0044496199116111	 0.0708275511860847	 48920.6618592056038324	 201.3503488826920602

#FP64 refinement--------------------
0	 1.0197370052337646	 26.9866924285888672	 0.0000000000000000	 0.0000000000000000
1	 0.5655016899108887	 5.4503951072692871	 0.5332972791961601	 0.0002773186057002
2	 0.0971616730093956	 0.4122618138790131	 0.5372708311050139	 0.0025461802875899
3	 0.0035543306730688	 0.0687203556299210	 3.8750104383422919	 0.9807675068038862
4	 0.0046429065987468	 0.0794457644224167	 103399.0286066806438612	 244.8017697865788875
##Running FP64 refinement steps
##4	 0.0123308072629440	 0.1604702625380263	 inf	 inf
4	 0.0000011664247034	 0.0000070233991128	 0.6221314841690959	 0.0016996662820398
5	 0.0000000000121064	 0.0000000001848817	 7628615.2853707773610950	 533644.3450606681872159
6	 0.0000000000094053	 0.0000000001533703	 5300605642222973485056.0000000000000000	 24269423406647721984.0000000000000000
7	 0.0000000000093630	 0.0000000001523082	 11253697159572641284096.0000000000000000	 42218158478605410304.0000000000000000
8	 0.0000000000105636	 0.0000000001529124	 12869781857987540811776.0000000000000000	 43278579921007648768.0000000000000000

#With conditioning param = 0.5--------------------
#0	 1.1211357116699219	 34.3709602355957031	 0.0000000000000000	 0.0000000000000000
#1	 0.7594304084777832	 8.4858560562133789	 0.5389065020893348	 0.0002089876702309
#2	 0.2311354279518127	 1.0575002431869507	 0.5277188044850122	 0.0017305872269891
#3	 0.0070725111290812	 0.0845911353826523	 0.5727618518127047	 0.0715292096396372
#4	 0.0021371189504862	 0.0779539793729782	 6040.9852702111656981	 128.7845389502103330
##Running FP32 refinement steps.
##4	 0.0028112579602748	 0.0816949605941772	 288014.6720257234410383	 172.4568296947160775
#4	 0.0000437067028543	 0.0006261632079259	 1967.1883821736053051	 1.1484226328722731
#5	 0.0000024452597245	 0.0000623232408543	 29287402.6778411455452442	 253855.9760124902240932
#6	 0.0000021212661068	 0.0000527550546394	 145084216515.4186401367187500	 217928480.3843165338039398
#7	 0.0000021411428861	 0.0000523731541762	 224315968727.2494201660156250	 356710997.1662022471427917
#8	 0.0000022833914954	 0.0000525520481460	 232618059399.7004394531250000	 365816639.988603591918945


==> NormAg561-IntRefFP32-lowPert.txt <==
#Niter L2-norm Frob-norm L2-norm ratio Frob-norm-ratio ###pertbation mag=0.001
#0	 0.1132088601589203	 3.7269854545593262	 0.0000000000000000	 0.0000000000000000
#1	 0.0037916442379355	 0.0790721625089645	 2.6132823089369084	 0.0015273920395609
#2	 0.0040176524780691	 0.0793838798999786	 73703.7564758021180751	 160.5689148867653273
##Running FP32 refinement steps
##2	 0.0130921127274632	 0.1720395386219025	 201879.6912004754121881	 343.8993106521998016
#2	 0.0048663443885744	 0.0728226155042648	 2168.5709327658028087	 14.3014958850503096
#3	 0.0046642259694636	 0.0705804079771042	 40473.5278710264028632	 182.7617657215902511
#4	 0.0044482867233455	 0.0703902989625931	 43838.3323420260712737	 200.1982683143087911
#5	 0.0044137197546661	 0.0707527548074722	 50144.8614991965005174	 202.8639721317412636
#6	 0.0044877873733640	 0.0703257769346237	 52193.6908292628286290	 198.5566681267200693
#7	 0.0045938366092741	 0.0706266313791275	 50825.1568359555967618	 203.0602311232992747
#8	 0.0046394118107855	 0.0708243921399117	 47855.9884101384886890	 201.0376403520529038

#FP64 refinement--------------------
0	 0.1132088601589203	 3.7269854545593262	 0.0000000000000000	 0.0000000000000000
1	 0.0037916442379355	 0.0790721625089645	 2.6132823089369084	 0.0015273920395609
2	 0.0040176524780691	 0.0793838798999786	 73703.7564758021180751	 160.5689148867653273
##Running FP64 refinement steps
##2	 0.0123387195726859	 0.1601001180558516	 inf	 inf
2	 0.0000011686679037	 0.0000070620251730	 0.6221295569779791	 0.0017208947307490
3	 0.0000000000126155	 0.0000000001853649	 7903703.0912314485758543	 526307.6593723365804181
4	 0.0000000000091423	 0.0000000001525918	 4553485850725958287360.0000000000000000	 23957903512663367680.0000000000000000
5	 0.0000000000095274	 0.0000000001524427	 12468344207190150610944.0000000000000000	 42905491531937988608.0000000000000000
6	 0.0000000000094662	 0.0000000001523999	 10945821775285947727872.0000000000000000	 43019456492842868736.0000000000000000
7	 0.0000000000093864	 0.0000000001520874	 11065413675795529859072.0000000000000000	 42967416084997791744.0000000000000000
8	 0.0000000000096160	 0.0000000001519328	 11627590111768250155008.0000000000000000	 43188871773507026944.0000000000000000

#With (h)(h) method
#0	 6.2405219078063965	 97.3009872436523438	 0.0000000000000000	 0.0000000000000000
31	 1126.9261474609375000	 46715.2578125000000000	 4.6369532704693590	 0.0507115645613136
#2	 1338072767660032.0000000000000000	 119093566778185351168.0000000000000000	 934960.7188526889076456	 1168186.1484566426370293
##Running FP32 refinement steps.
##2	 7415578657965473792.0000000000000000	 14109097034854170624.0000000000000000	 0.0000000000000000	 0.0000000000000000
#2	 nan	 nan	 nan	 nan
#3	 nan	 nan	 nan	 nan
#4	 nan	 nan	 nan	 nan
#5	 nan	 nan	 nan	 nan
#6	 nan	 nan	 nan	 nan
#7	 nan	 nan	 nan	 nan
#8	 nan	 nan	 nan	 nan

#With conditioning param = 0.5--------------------
#0	 0.1237113028764725	 4.7317323684692383	 0.0000000000000000	 0.0000000000000000
#1	 0.0031911204569042	 0.1037047803401947	 1.6854468271108818	 0.0009788998419420
#2	 0.0021816224325448	 0.0849504470825195	 67135.1550793309870642	 76.1674368238330857
#Running FP32 refinement steps.
#2	 0.0027432800270617	 0.0831918418407440	 264199.1218530283076689	 135.7012140266733411
#2	 0.0000310152099701	 0.0005038068047725	 1502.3264067390139189	 0.8750277183953051
#3	 0.0000042260794544	 0.0000617117693764	 141648989.6089569330215454	 482587.3251408424694091
#4	 0.0000020512056835	 0.0000458702743344	 27176669779.2584571838378906	 195176417.3954013586044312
#5	 0.0000021700243451	 0.0000453452921647	 251441507943.0952453613281250	 469827238.8133304715156555
#6	 0.0000020571192181	 0.0000452259155281	 201310136372.5031127929687500	 485054741.0923042297363281
#7	 0.0000019494057142	 0.0000453730463050	 223935965885.3997497558593750	 490496414.0646436214447021
#8	 0.0000020433074042	 0.0000451429841632	 275820794082.2103881835937500	 483277359.0489717721939087

==> TC-FP32FP16Internal.txt <==
#N    FP/FP16 Internal downconversion(A100Chicoma) 
128       0.327712   
512       0.376448    
1024      0.817056    
2048      2.257856  
4096     14.098112   
6000     42.754593  
8192    104.560959     
10000   195.675491    
12000   316.076324    
14000   780.243408    
16384  1110.217041    

==> TC-InternalRefineFP32.txt <==
#N    FP/FP16 Internal downconversion + FP32 refine(A100Chicoma) 
128       0.370592
512       0.522656
1024      1.359680
2048      6.787808
4096     43.085442
6000    134.425766
8192    332.897736
10000   617.135803
12000  1036.016235
14000  1915.383545
16384  2886.963867

==> TC-a100.txt <==
#N    Mixed-prec-splitting(A100Chicoma) 
128       0.596512   
512       0.794432   
1024      2.011872  
2048      7.213920  
4096     41.073345  
6000    125.494431 
8192    303.123383    
10000   549.644226   
12000   888.684875   
14000  2142.992676   
16384  2996.204102   

==> TC-hhRefineFP32.txt <==
#N    Mixed-prec-splitting-hhOnly+FP32Refine(A100Chicoma) 
128       0.494592
512       1.440768
1024      3.310592
2048     14.147584
4096     73.744385
6000    198.276093
8192    468.921356
10000   819.694580
12000  1318.549561
14000  2316.507080
16834  3420.253174

==> cusolver-a100.txt <==
#N       time(ms) 
128      3.424256 
512      9.375744 
1024    18.978815 
2048    48.914433 
4096   235.963394 
6000   660.586487 
8192  1410.140137 
10000 2417.315918 
12000 3885.308838 
14000 5894.361328 
16384 8964.998047 


==> double-a100.txt <==
#N       Double(A100) 
128        0.418464   
512        0.798688   
1024       2.720736    
2048      14.590912   
4096     136.069412 
6000     430.624481  
8192    1077.154419 
10000   2018.932983 
12000   3505.136963 
14000   6853.943359 
16384  10946.246094


==> single-a100.txt <==
#N       Single(A100)
128         0.294144
512         0.591904 
1024        2.673376 
2048       14.238016 
4096      103.330627
6000      323.566315 
8192      815.558777 
10000    1945.693848 
12000    3306.462891 
14000    5323.087402 
16384    8352.172852 

